Converting the sub-Jovian desert of exoplanets to a savanna with TESS, PLATO and Ariel

There is a lack of exoplanets with sizes similar to Neptune orbiting their host stars with periods $\lesssim 3$ days -- hence the name ``sub-Jovian/Neptune desert''. Recently, several exoplanets have been confirmed to reside in the desert transforming it into a ``savanna'' with several ``giraffe'' planets (such as LTT 9779 b and TOI-674 b). The most prominent scenarios put forward for the explanation of the formation of the desert are related to the stellar irradiation destroying the primary atmosphere of certain specific exoplanets. We aim to present three targets (LTT 9779 b, TOI-674 b and WASP-156 b) which, when observed at wide wavelength ranges in infrared (IR), could prove the presence of these processes, and therefore improve the theories of planetary formation/evolution. We simulate and analyse realistic light curves of the selected exoplanets with PLATO/NCAM and the three narrow-band filters of Ariel (VISPhot, FGS1 and FGS2) based on TESS observations of these targets. We improved the precision of the transit parameters of the three considered planets from the TESS data. We find that the combination of the three narrow-band filters of Ariel can yield inner precision of $\lesssim 1.1\%$ for the planetary radii. Data from the three telescopes together will span decades, allowing the monitoring of changes in the planetary atmosphere through radius measurements. The three selected ``giraffe'' planets can be golden targets for Ariel, whereby the loss of planetary mass due to stellar irradiation could be studied with high precision, multi-wavelength (spectro-)photometry.

==> referee_report.txt <==
Comments to the Author
The paper investigates three known planets residing in or near the Neptunian desert. Updated planet parameters are presented based on new data released by the TESS satellite. Simulations of PLATO and ARIEL data on the targets are presented and science cases for studying these targets with those missions discussed.

I was initially unsure whether enough new material was presented here to warrant a full paper, given that the parameter improvements for these planets are minor and don’t use available non-TESS data sources, and the simulations are based on still uncertain noise models for missions that aren’t fully constructed yet. After reading through, I think the paper is suitable for publication, as long as the simulations are credible. I raise several issues connected to this below, as well as some more minor issues, which need to be addressed before publication.

Significant issues
>>-Section 2.1. It is not clear why these three planets were selected. Given this paper will likely be used as justification for target selection by Ariel, it should be made clear why other targets were ignored. Is it brightness? Just a random selection of potentially useful planets? Please specify.

There are very few targets that are "in" the desert/savannah, with LTT 9779 b being the best "candidate" for this role. TOI-674 b is also "inside" in the R_P - P parameter space, while WASP-156 is on the not-so-well defined boundary of it. For the selection process, we also wanted to have so far unpublished TESS observations.


>>-Section 2.4. Please specify quantitatively what level of noise was used for the white and red components. Currently the various sources of noise are listed but specific values not given. I did note some values in the following tables 3-5 but it was not clear whether these were the same as the initially generated values from this section. Please also compare the white noise terms, at a specific timescale, used for ARIEL with known values for Kepler and TESS.

The noise levels for Kepler, Ariel and PLATO are shown in the newly added Table 1.

>>-(connected). The white noise values in Tables 3-5 range from ~500ppm to 2400ppm. Please specify on what timescales these white noise values are calculated, and compare to other missions as requested above.

Discussuin is added to the relevant subsections and subsubsections about the noise levels.



>>-Using Kepler data to generate red noise. I am unconvinced this is a plausible argument. While this should work for stellar activity and other astrophysical noise on timescales greater than the Kepler cadence, it provides little information on red noise on timescales less than a few Kepler cadences. It is also likely that ARIEL’s red noise characteristics will contain instrumental noise of very different type than Kepler. For example, the need to point Ariel at specific targets (with presumably different temperature profiles on the satellite per target, guiding characteristics dependent on local crowding and stellar brightness, etc) is a significant change in instrumental profile to Kepler’s strategy of staring stably at a single field. Please either justify the use of Kepler more strongly, or make these deficiencies clear in the paper. The Kepler red noise profile is likely a best case scenario for the ARIEL simulations, given that longer timescale noise is the easiest to detrend away, and noise on a 30min or similar timescale is the most problematic for transit measurements.

We revised the parts of the simulations where the red noise is added to the light curve for both Ariel and PLATO. We also added a paragraph at the end of Sect. 2.4 to emphasize the limitation of assuming Kepler-like re noise.

>>- General fitting. Limb darkening. In the paper the limb darkening values are fixed to theoretical values. This will result in underestimated errors on the transit parameters as uncertainty on the limb darkening is not accounted for. The authors should allow the limb darkening parameters to vary in the fit, and test what effect this has on the resulting transit parameters.

The TESS light curve do not have sufficiently high S/N to treat the limb darkening coefficients as completely free parameters, even with applying Gaussian priors to them. Therefore, in these cases, we have no other option than to fix the limb darkening coefficients to their theoretical values. In the cases of Ariel and PLATO however, we refited every light curve with applying Gaussian priors to the limb darkening coefficients. Accordingly, the tables where the transit parameters are presented, now have two more rows for the LDCs. We also changed the discussion of the precision of parameters. 

>>-Section 3. Is the wavelet formulation in TLCM a pre-processing step or simultaneous with the transit fit? What timescales of noise does the wavelet process preferentially work on?

The wavlet-base noise filtering is simultaneous with the transit fit. It was tested on timescales from several tens of minutes to hours to days, where it was found to yield consistent results. We extended the explanation of TLCM in Sect. 2.3, with references to the literature. 

>>-Section 4.2.1. The paper states that the difference between the PLATO and ARIEL performances was due to stellar noise not being included. This appears to contradict earlier statements that TLCM removed all the red noise during the fit? Also, why not add the stellar noise to the PLATO light curves? Given the main contribution of this paper is testing the value of observations of these targets, making the simulations as realistic as possible seems to me to be critical.

We added red noise to the simulated PLATO light curves. Accordingly, we revised the discussion about the fitted parameters (Sect. 4.2).


>>-General. The paper argues that future missions will make significant improvements in the transit parameters. Judging from the presented parameters, the planetary radius is limited by our precision on the stellar radius, so please clarify how improved transit parameters are useful? Is it in the sense of comparing the same planet to itself at different wavelengths or times? If so please make that clearer.

We thank the referee for pointing this out to us. We meant "transit depth" instead of "planet radius". Given that Rp/Rs (the squareroot of the transit depth) is a fitting parameter, increasing the amount of available data will naturally increase the relative precision of this quantity. We further added three new figures where we compare Rp/Rs of the three filter of Ariel and TESS for the three targets.

Minor issues
General
>>-What is the status of ‘Paper 1’. It is referenced several times, and given this is ‘Paper 2’ I’d hope the reference can be filled in before the proof stages.
We added the arxiv reference of Paper 1.

Abstract
>>-WASP-156b is not in the desert, using the given definition of period < 3d. The abstract implies it is in the desert. This should be rephrased to clarify.
We changed the wording of the abstract.

Introduction
-TOI-864b -> TOI-849b typo

We thank the referee for pointing out the typo, which was corrected.

>>-‘loss of atmosphere of the giraffes which will be made possible by Ariel’ - I would expect the timescale for atmosphere loss which would lead to a measurable radius change to be very large, likely longer than plausible mission durations for Ariel. Can the authors back up the claim that atmosphere loss would lead to measurable change on mission-relevant timescales?

Here we referred to the wavelength-dependence of the transit depth a "changes in the planet radius". We rephrased this paragraph to be more precise.

Section 2.3
>> -TCLM -> TLCM typo

We thank the referee for pointing out the typo.


-Discussion. ‘Concerning possibility (2)…’ A planet with all the envelope removed would be stable inside the ’savannah’, all that would be required is a large enough heavy element mass. This seems to fit the situation with several on the planets in the desert, particularly dense ones such as TOI-849b. Given that, I think this discussion paragraph is overly strong.

-‘The discovery of new giraffe planets can be expected from PLATO’ is this really true? Going to fainter detection limits than TESS is not necessarily helpful, or we would expect more useful discoveries from Kepler. TESS is also capable of detecting Neptune size planets down to at least V=13 mag, and going fainter than this poses issues for useful follow-up observations of the planets.

Section 6 - ‘inhibit the savannah’ typo

